Online normalizer calculation for softmax

The Softmax function is ubiquitous in machine learning, multiple previous works suggested faster alternatives for it. In this paper we propose a way to compute classical Softmax with fewer memory accesses and hypothesize that this reduction in memory accesses should improve Softmax performance on actual hardware. The benchmarks confirm this hypothesis: Softmax accelerates by up to 1.3x and Softmax+TopK combined and fused by up to 5x.

==> benchmark_softmax_10vectors.txt <==
           V        NaiveSoftmax         SafeSoftmax       OnlineSoftmax                TopK        SafeSoftmaxUnfusedTopK          SafeSoftmaxFusedTopK        OnlineSoftmaxFusedTopK
          63         1.27228e+08         1.29667e+08         1.29113e+08         7.58411e+07                   4.96841e+07                   6.53204e+07                   6.95231e+07
         126         2.82537e+08         3.33198e+08         3.18269e+08         1.36115e+08                   8.76818e+07                   1.14721e+08                   1.25297e+08
         252           3.738e+08          4.5724e+08         4.57779e+08         2.60629e+08                   1.71866e+08                   2.27755e+08                   2.44582e+08
         504         1.25233e+09          9.0337e+08         9.21411e+08         4.86916e+08                   3.09191e+08                   4.27513e+08                   4.58143e+08
        1008         2.45679e+09         1.88881e+09         2.15617e+09         8.58783e+08                   5.55437e+08                   7.84106e+08                   8.04794e+08
        2016         4.17223e+09         3.50581e+09         4.47554e+09         1.73811e+09                   1.13238e+09                   1.61911e+09                   1.61581e+09
        4032         7.36934e+09         7.90936e+09         8.45856e+09         3.03937e+09                   2.06336e+09                   2.79115e+09                   2.82376e+09
        8064         1.59191e+10         1.28837e+10         1.44554e+10          4.8024e+09                     3.407e+09                   4.37307e+09                    4.4077e+09
       16128          1.9998e+10         1.74663e+10         1.97363e+10         7.96674e+09                   5.42782e+09                   7.27153e+09                   7.08506e+09
       32256         1.94061e+10         1.61428e+10         1.80122e+10         1.24795e+10                   6.99916e+09                   1.06011e+10                    1.0805e+10
       64512          2.1393e+10         1.74895e+10         2.07193e+10         1.75571e+10                   8.68558e+09                   1.43701e+10                   1.46829e+10
      129024         1.39882e+10         1.26275e+10         1.34973e+10         2.17367e+10                   6.85023e+09                   1.73852e+10                   1.77183e+10
      258048         1.38598e+10         1.15621e+10         1.34844e+10         1.60275e+10                   6.68358e+09                   1.28797e+10                   1.48874e+10
      516096         1.40943e+10         1.15967e+10         1.36331e+10         1.71926e+10                   6.96306e+09                   1.38141e+10                   1.57987e+10
     1032192         1.40781e+10         1.15899e+10         1.38481e+10         1.77151e+10                    7.0129e+09                   1.42102e+10                   1.61981e+10
     2064384         1.39979e+10         1.15564e+10         1.37794e+10         1.78398e+10                   7.02222e+09                   1.42173e+10                   1.63799e+10
     4128768         1.39222e+10         1.14747e+10         1.37189e+10         1.79173e+10                   6.99983e+09                   1.41965e+10                   1.64825e+10
     8257536         1.38538e+10         1.14054e+10         1.36245e+10         1.79247e+10                   6.95845e+09                   1.41005e+10                   1.65501e+10


==> benchmark_softmax_4000vectors.txt <==
           V        NaiveSoftmax         SafeSoftmax       OnlineSoftmax                TopK        SafeSoftmaxUnfusedTopK          SafeSoftmaxFusedTopK        OnlineSoftmaxFusedTopK
          63         2.52719e+10         2.49839e+10         2.62247e+10         1.42293e+10                     8.871e+09                   1.24413e+10                   1.31098e+10
         126         5.34479e+10         5.01512e+10         4.81951e+10         2.52268e+10                   1.60249e+10                   2.07263e+10                   2.29263e+10
         252         7.21899e+10         7.00633e+10         6.52513e+10         4.72967e+10                   2.27619e+10                   4.00286e+10                   4.45265e+10
         504         7.14323e+10         6.94079e+10          6.9249e+10         6.04535e+10                   3.08737e+10                   4.88977e+10                   5.54629e+10
        1008         6.93958e+10         6.07989e+10         6.94943e+10         9.47746e+10                   3.71228e+10                   7.30661e+10                   8.88132e+10
        2016         6.97435e+10         5.55776e+10         6.99155e+10         1.25789e+11                   3.65926e+10                   8.31748e+10                   1.16117e+11
        4032         7.00228e+10         5.46448e+10         7.00822e+10         1.31918e+11                   3.68357e+10                   8.54236e+10                   1.16316e+11
        8064         6.81579e+10         5.15216e+10         6.83412e+10         1.31569e+11                   3.72556e+10                   8.48895e+10                   1.13238e+11
       16128         6.78261e+10         5.07514e+10         6.67508e+10         1.76621e+11                   3.96452e+10                   1.00528e+11                   1.57082e+11
       32256          6.5698e+10          4.8137e+10         6.23786e+10         1.82133e+11                   3.80745e+10                   9.32707e+10                   1.71705e+11
       64512         6.28391e+10         4.61321e+10          5.9523e+10         1.86262e+11                   3.64993e+10                   9.33433e+10                    1.8015e+11
      129024         5.82993e+10         4.48297e+10         5.74567e+10         1.84072e+11                   3.56606e+10                   9.31387e+10                   1.81557e+11
      258048         6.20946e+10         4.83893e+10         6.21569e+10         2.11542e+11                   3.93843e+10                   1.08417e+11                   2.08704e+11

